Proximity, Similarity, and Friendship Formation: Theory and Evidence

Can proximity make friendships more diverse? To address this question, we propose a learning-driven friendship formation model to study how proximity and similarity influence the likelihood of forming social connections. The model predicts that proximity affects more friendships between dissimilar than similar individuals, in opposition to a preference-driven version of the model. We use an experiment at selective boarding schools in Peru that generates random variation in the physical proximity between students to test these predictions. The empirical evidence is consistent with the learning model: while social networks exhibit homophily by academic achievement and poverty, proximity generates more diverse social connections.

==> tables/table1_networks.txt <==
Friendships&10.52&&10.41&10.59&&10.23&10.81&&8.19&10.85\\
&(6.08)&&(5.60)&(6.37)&&(6.05)&(6.10)&&(4.57)&(5.17)\\
Friendships poor students&4.07&&5.09&3.41&&4.08&4.06&&3.44&4.35\\
&(3.41)&&(3.74)&(2.99)&&(3.44)&(3.38)&&(3.02)&(3.60)\\
Friendships lower-achieving students&5.17&&5.27&5.10&&5.53&4.81&&4.04&5.27\\
&(3.73)&&(3.50)&(3.86)&&(4.02)&(3.37)&&(2.70)&(3.05)\\
Friendships less sociable students&7.21&&7.01&7.34&&7.06&7.36&&4.19&4.16\\
&(6.26)&&(5.83)&(6.52)&&(6.18)&(6.33)&&(2.73)&(2.77)\\
Study partners&6.66&&6.69&6.63&&6.44&6.87&&5.55&6.99\\
&(3.40)&&(3.17)&(3.54)&&(3.42)&(3.36)&&(2.87)&(3.17)\\
Study partners poor students&2.62&&3.24&2.21&&2.63&2.60&&2.36&2.90\\
&(2.20)&&(2.34)&(2)&&(2.23)&(2.17)&&(2.05)&(2.44)\\
Study partners lower-achieving students&3.25&&3.39&3.16&&3.49&3.01&&2.76&3.37\\
&(2.32)&&(2.27)&(2.35)&&(2.52)&(2.08)&&(1.90)&(2.13)\\
Study partners less sociable students&4.53&&4.42&4.59&&4.41&4.64&&2.82&2.83\\
&(3.51)&&(3.21)&(3.69)&&(3.47)&(3.55)&&(1.84)&(2)\\
Social activities&8.23&&8.29&8.19&&8.16&8.30&&6.92&8.94\\
&(4.20)&&(3.80)&(4.44)&&(4.28)&(4.11)&&(3.58)&(4.01)\\
Social activities poor students&3.25&&4.12&2.69&&3.32&3.18&&3&3.62\\
&(2.63)&&(2.87)&(2.29)&&(2.64)&(2.61)&&(2.57)&(2.93)\\
Social activities lower-achieving students&4.12&&4.27&4.02&&4.45&3.79&&3.51&4.39\\
&(2.74)&&(2.55)&(2.86)&&(2.93)&(2.50)&&(2.30)&(2.54)\\
Social activities less sociable students&5.51&&5.47&5.53&&5.52&5.50&&3.55&3.49\\
&(4.17)&&(3.83)&(4.38)&&(4.20)&(4.15)&&(2.20)&(2.31)\\
Any link&14.15&&14.20&14.12&&13.93&14.37&&11.51&14.97\\
&6.85&&6.23&7.22&&6.90&6.78&&5.55&5.99\\
Any link poor students&5.56&&6.93&4.66&&5.64&5.47&&4.88&6.11\\
&(4.11)&&(4.41)&(3.63)&&(4.16)&(4.05)&&(3.81)&(4.48)\\
Any link lower-achieving students&7.03&&7.27&6.88&&7.53&6.53&&5.76&7.34\\
&(4.25)&&(3.98)&(4.41)&&(4.57)&(3.84)&&(3.31)&(3.57)\\
Any link less sociable students&9.58&&9.43&9.68&&9.50&9.66&&5.76&5.96\\
&(7.23)&&(6.73)&(7.53)&&(7.21)&(7.25)&&(3.24)&(3.34)\\
&&&&&&&&&&\\
&&&&&&&&&&\\
N&5,467&&2,153&3,314&&2,732&2,735&&1,696&1,687\\


==> tables/table3a_tex.txt <==
Adjacent           &       0.004   &       0.002   &       0.010*  &       0.007   \\
                    &     (0.005)   &     (0.005)   &     (0.005)   &     (0.006)   \\
\\
Mean                &        0.04   &        0.02   &        0.03   &        0.06   \\
N                   &     213,799   &     213,799   &     213,799   &     213,799   \\



==> tables/table3b_tex.txt <==
Adjacent           &       0.128***&       0.084***&       0.111***&       0.166***\\
                    &     (0.013)   &     (0.009)   &     (0.010)   &     (0.014)   \\
Adjacent $\times$ first years&       0.210***&       0.188***&       0.195***&       0.236***\\
                    &     (0.038)   &     (0.030)   &     (0.030)   &     (0.039)   \\
\\
Mean                &        0.08   &        0.05   &        0.07   &        0.11   \\
N                   &     348,079   &     348,079   &     348,079   &     348,079   \\


==> tables/table3d_tex.txt <==
Adjacent           &       0.113***&       0.071***&       0.101***&       0.143***\\
                    &     (0.016)   &     (0.012)   &     (0.014)   &     (0.018)   \\
Adjacent $\times$ first years&       0.207***&       0.185***&       0.196***&       0.237***\\
                    &     (0.038)   &     (0.031)   &     (0.030)   &     (0.039)   \\
Different poverty status  &      -0.007***&      -0.003***&      -0.007***&      -0.008***\\
                    &     (0.001)   &     (0.001)   &     (0.001)   &     (0.002)   \\
Different achievement level&      -0.016***&      -0.011***&      -0.011***&      -0.019***\\
                    &     (0.002)   &     (0.002)   &     (0.002)   &     (0.003)   \\
Different social centrality&      -0.011***&      -0.007***&      -0.011***&      -0.011***\\
                    &     (0.002)   &     (0.001)   &     (0.002)   &     (0.002)   \\
Adjacent $\times$ different poverty status&       0.015   &       0.012   &       0.012   &       0.027*  \\
                    &     (0.014)   &     (0.011)   &     (0.015)   &     (0.015)   \\
Adjacent $\times$ different achievement level &       0.032** &       0.030** &       0.014   &       0.033** \\
                    &     (0.013)   &     (0.014)   &     (0.013)   &     (0.014)   \\
Adjacent $\times$ different social centrality&      -0.002   &      -0.007   &       0.006   &       0.008   \\
                    &     (0.016)   &     (0.013)   &     (0.016)   &     (0.016)   \\
\\
Mean                &        0.08   &        0.05   &        0.07   &        0.11   \\
N                   &     348,079   &     348,079   &     348,079   &     348,079   \\


==> tables/table4e_tex.txt <==
neighbors poor      &      -0.117   &               &       0.281***&      -0.395** &               &      -0.149   &       0.030   &               &      -0.130   &       0.015   \\
                    &     (0.178)   &               &     (0.084)   &     (0.130)   &               &     (0.119)   &     (0.112)   &               &     (0.148)   &     (0.081)   \\
neighbors lower-achieving&      -0.008   &               &       0.020   &      -0.034   &               &       1.099***&      -1.074***&               &      -0.013   &      -0.007   \\
                    &     (0.155)   &               &     (0.075)   &     (0.111)   &               &     (0.136)   &     (0.110)   &               &     (0.136)   &     (0.068)   \\
neighbors less sociable&      -0.015   &               &       0.091   &      -0.105   &               &      -0.108   &       0.098   &               &       0.407***&      -0.429***\\
                    &     (0.154)   &               &     (0.085)   &     (0.114)   &               &     (0.099)   &     (0.097)   &               &     (0.096)   &     (0.104)   \\
N                   &       5,467   &               &       5,467   &       5,467   &               &       5,467   &       5,467   &               &       5,467   &       5,467   \\

